Full-Body Torque-Level Non-linear Model Predictive Control for Aerial Manipulation

Non-linear model predictive control (nMPC) is a powerful approach to control complex robots (such as humanoids, quadrupeds, or unmanned aerial manipulators (UAMs)) as it brings important advantages over other existing techniques. The full-body dynamics, along with the prediction capability of the optimal control problem (OCP) solved at the core of the controller, allows to actuate the robot in line with its dynamics. This fact enhances the robot capabilities and allows, e.g., to perform intricate maneuvers at high dynamics while optimizing the amount of energy used. Despite the many similarities between humanoids or quadrupeds and UAMs, full-body torque-level nMPC has rarely been applied to UAMs. This paper provides a thorough description of how to use such techniques in the field of aerial manipulation. We give a detailed explanation of the different parts involved in the OCP, from the UAM dynamical model to the residuals in the cost function. We develop and compare three different nMPC controllers: Weighted MPC, Rail MPC, and Carrot MPC, which differ on the structure of their OCPs and on how these are updated at every time step. To validate the proposed framework, we present a wide variety of simulated case studies. First, we evaluate the trajectory generation problem, i.e., optimal control problems solved offline, involving different kinds of motions (e.g., aggressive maneuvers or contact locomotion) for different types of UAMs. Then, we assess the performance of the three nMPC controllers, i.e., closed-loop controllers solved online, through a variety of realistic simulations. For the benefit of the community, we have made available the source code related to this work.

==> thoughts_todos.txt <==
TODOS:

-> At introduction of the validation section, justify the following:
    D . why we do not do real experiments (say it at the beginning).
    D . why we do not consider experiments with environment interactions (also at the beginning).

D -> At the table of costs of each trajectory. Should we specify the iteration time and the number of iterations?

WNTD -> In the animal catch trajectory, should we add a plot indicating the position of the end-effector?

D -> Add hyperlinks to images that directs to youtube videos

D -> At the subsection of general considerations at MPC section, we should mention general things like, considering the MPC delay, the actuation frequency, etc.

D -> Link the MPC part with the literature on receding optimal control of important people in the field (Diehl, Buchli, Bemporad, ...)

D -> Add references (to the rail mpc section) that use the RailMPC approach

D -> In conclusions, comment that the carrot mpc might require to have several mpc running in parallel

D -> As a comment, we should say that the proposed technique require robots with torque-controlled actuators, something that is very odd in this field. However, we should say that the results show that it is worth it.

D -> Take advantage of the dynamics

WNTD -> Differentiate between moving and receding MPC approaches.

D -> In the introduction, give a glimpse of the paper contribution before starting the state of the art.

WNTD-> Figure containing methods for solving an optimal control problem

D -> Somehow we should say that the reference frames are handled numerically by the algorithms

D -> Write the frame velocity cost as a generic cost for variables of an Euclidean space.

WNTD -> Try to close the loop with the task instead off doing that with the precomuputed trajectory (with the carrot mpc)

D -> Check costs of the table at validation trajectory optimization

D -> Retake snapshots for the push and slide

D -> Do snapshots for the nMPC experiments.

D -> Say iterations it takes to compute each trajectory.

D -> Figure with two plots should be smaller (keeping the ratio of the ones with three plots)

-> Change base-link for platform

D -> Nodes concept

D -> Plot of the Carrot OCP structure

D -> Cover image

D -> Change the name o the library and the corresponding urls

D -> TO: remove number of iterations from text (they already are in a table)

D -> Times and iterations for trajectory optimization

D -> Refer to solver performance table. When doing this, say that all the maneuvers have been cold-started

D -> Check MPC solver time with current simulations

D -> Mention the videos urls in the text

-> Check figure captions

-> fig 13: de 2.0 a 4.0 segons

D -> fig 14: marcar wp2, t=4s i wp3, t=6s en alguna de es 3 figures (edited) 

-> fig 16: afegir tots els plots de totes les trj en un plot similar a fig 15, on hi hagi escala de temps (4s a wp2, 6s a wp3). Hi caben les 3 grafiques d’esquerra a dreta en una sola fila si les q hi ha ara es fan mes estretes

D -> A la fig 13, marcar  al plot de baix els moments corresponents als snapshots de dalt si per un casual tens les timestamps dels snapshots, genial. Si no, a ull els podem etiquetar t_1, … t_4, i etiquetar els snapshots a dalt amb aquests noms (dins de la figura)

D --> Table IV weird: N solves faster than D sometimes. Check values.

D --> Indicate H velocity at the time of catch. Better, add a plot with norm of platform and end effector velocities in fig 13.

